Ultra-Low background germanium spectrometers at the China Jinping Underground Laboratory

Four ultra-low background germanium spectrometers, called GeTHU, have been installed at the first phase of China Jinping Underground Laboratory (CJPL-I), and served for material screening of dark matter and neutrino experiments. Recently, a new multi-detector spectrometer with five germanium detectors has been developed and installed at the second phase of CJPL (CJPL-II) with a minimum detectable activity (MDA) of about 10 {\mu}Bq/kg. In addition, another fifteen GeTHU-like spectrometers have been installed at CJPL-II with an MDA of about 1 mBq/kg. This paper will introduce the ultra-low background germanium spectrometers including shielding design, background characteristics and application to material screening.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

